Investigating the properties of stripped-envelope supernovae, what are the implications for their progenitors?

We present observations and analysis of 18 stripped-envelope supernovae observed during 2013 -- 2018. This sample consists of 5 H/He-rich SNe, 6 H-poor/He-rich SNe, 3 narrow lined SNe Ic and 4 broad lined SNe Ic. The peak luminosity and characteristic time-scales of the bolometric light curves are calculated, and the light curves modelled to derive 56Ni and ejecta masses (MNi and Mej). Additionally, the temperature evolution and spectral line velocity-curves of each SN are examined. Analysis of the [O I] line in the nebular phase of eight SNe suggests their progenitors had initial masses $<20$ Msun. The bolometric light curve properties are examined in combination with those of other SE events from the literature. The resulting dataset gives the Mej distribution for 80 SE-SNe, the largest such sample in the literature to date, and shows that SNe Ib have the lowest median Mej, followed by narrow lined SNe Ic, H/He-rich SNe, broad lined SNe Ic, and finally gamma-ray burst SNe. SNe Ic-6/7 show the largest spread of Mej, ranging from $\sim 1.2 - 11$ Msun, considerably greater than any other subtype. For all SE-SNe $<$Mej$>=2.8\pm{1.5}$ Msun which further strengthens the evidence that SE-SNe arise from low mass progenitors which are typically $<5$ Msun at the time of explosion, again suggesting Mzams $<25$ Msun. The low $<$Mej$>$ and lack of clear bimodality in the distribution implies $<30$ Msun progenitors and that envelope stripping via binary interaction is the dominant evolutionary pathway of these SNe.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
